Higher rank confining subsets and hyperbolic actions of solvable groups

Recent papers of the authors have completely described the hyperbolic actions of several families of classically studied solvable groups. A key tool for these investigations is the machinery of confining subsets of Caprace, Cornulier, Monod, and Tessera, which applies, in particular, to solvable groups with virtually cyclic abelianizations. In this paper, we extend this machinery and give a correspondence between the hyperbolic actions of certain solvable groups with higher rank abelianizations and confining subsets of these more general groups. We then apply this extension to give a complete description of the hyperbolic actions of generalized solvable Baumslag-Solitar groups and to reprove a result of Sgobbi-Wong computing their Bieri-Neumann-Strebel invariants.

==> Fig2.pdf_tex <==
%% Creator: Inkscape 0.91_64bit, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'Fig2.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{364.8064753bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.37527258)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{Fig2.pdf}}%
    \put(0.0401566,0.23471101){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.24810322\unitlength}\raggedright $z_1$\\ \end{minipage}}}%
    \put(0.81307828,0.22419056){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.24810322\unitlength}\raggedright $z_1$\\ \end{minipage}}}%
    \put(0.61370958,0.23083617){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.24810322\unitlength}\raggedright $z_1$\\ \end{minipage}}}%
    \put(0.42541696,0.22862097){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.24810322\unitlength}\raggedright $z_1$\\ \end{minipage}}}%
    \put(0.23490911,0.22197536){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.24810322\unitlength}\raggedright $z_1$\\ \end{minipage}}}%
    \put(-0.00636276,0.10401383){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.40095255\unitlength}\raggedright $e$\end{minipage}}}%
    \put(0.31927275,0.07521608){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.2193055\unitlength}\raggedright $x_2$\end{minipage}}}%
    \put(0.12062551,0.34552292){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.2193055\unitlength}\raggedright $x_1$\end{minipage}}}%
    \put(0.44996999,0.37869947){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.32785073\unitlength}\raggedright $...$\end{minipage}}}%
    \put(0.51795356,0.07355616){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.32785073\unitlength}\raggedright $...$\end{minipage}}}%
    \put(0.88193547,0.07964649){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.30569862\unitlength}\raggedright $z$\end{minipage}}}%
    \put(0.85092253,0.36097793){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.30569862\unitlength}\raggedright $z_1z$\end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{Fig2.pdf}}%
    \put(0.12204601,0.08251542){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.2193055\unitlength}\raggedright $x_1$\end{minipage}}}%
    \put(0.30812344,0.3416947){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.2193055\unitlength}\raggedright $x_2$\end{minipage}}}%
  \end{picture}%
\endgroup%

